Does the Proof Prove It That Way? Faithful Formalization of Elements Proofs

In formal verification, both the autoformalization of statements and automated proof search have been studied extensively. While automated proof search can produce a formal proof that compiles, the generated proof does not necessarily reflect how the natural-language argument arrives at its conclusion--a property we refer to as faithfulness. With faithfully formalized proofs, one can check the reasoning behind a human- or AI-written argument, and assist mathematicians in formalizing their proof sketches. However, it is particularly challenging due to misalignment of formal proof tactics and natural language reasoning. In this work, we rigorously describe a set of five necessary conditions a faithful formal proof must satisfy, and introduce Pistis, an agentic, oracle-guided proof search that produces formal Lean proofs that satisfy them. At its core is a novel faithfulness-preserving divide-and-conquer search, which we name OrderDecompose, that tracks citation dependencies and blocks unfaithful shortcuts, paired with a refutation search, that surfaces gaps and errors in the natural language proof source. OrderDecompose completes proofs that baselines cannot close even within a 12-hour budget, and its artifacts compile over 33$\times$ as fast as prior work's. We apply Pistis on the first three books of Euclid's Elements, producing high-quality artifacts containing faithful formal proofs. Under a blinded human study and an LLM-as-a-judge protocol on rigorous rubrics, Pistis-generated proofs are favored over prior works--2.89$\times$ and 5.2$\times$ as often by human reviewers and the LLM judge, respectively. It further uncovers gaps in Euclid's proofs and their translation, and can accept or refute natural language proofs written by humans or AI, demonstrating that faithful formalization is useful as a proof-checking tool.

==> data/ablation/by_prop.dat <==
arm prop_label book prop n_runs n_success n_timeout regime
ablated 1.03 1 3 3 3 0 2
ablated 1.06 1 6 3 3 0 2
ablated 1.12 1 12 3 3 0 2
ablated 1.18 1 18 3 3 0 2
ablated 1.20 1 20 3 0 3 0
ablated 1.27 1 27 3 1 2 1
ablated 1.30 1 30 3 0 3 0
ablated 1.36 1 36 3 0 3 0
ablated 1.45 1 45 3 0 3 0
ablated 2.03 2 3 3 0 3 0
ablated 2.12 2 12 3 0 3 0
ablated 3.06 3 6 3 3 0 2
ablated 3.11 3 11 3 0 3 0
ablated 3.25 3 25 3 0 3 0
ablated 3.36 3 36 3 0 3 0
mymethod 1.03 1 3 3 3 0 2
mymethod 1.06 1 6 3 3 0 2
mymethod 1.12 1 12 3 3 0 2
mymethod 1.18 1 18 3 3 0 2
mymethod 1.20 1 20 3 3 0 2
mymethod 1.27 1 27 3 3 0 2
mymethod 1.30 1 30 3 3 0 2
mymethod 1.36 1 36 3 3 0 2
mymethod 1.45 1 45 3 3 0 2
mymethod 2.03 2 3 3 3 0 2
mymethod 2.12 2 12 3 3 0 2
mymethod 3.06 3 6 3 3 0 2
mymethod 3.11 3 11 3 3 0 2
mymethod 3.25 3 25 3 3 0 2
mymethod 3.36 3 36 3 3 0 2


==> data/ablation/by_prop_wide.dat <==
idx prop_label abl_success abl_runs mine_success mine_runs
0 1.03 3 3 3 3
1 1.06 3 3 3 3
2 1.12 3 3 3 3
3 1.18 3 3 3 3
4 1.20 0 3 3 3
5 1.27 1 3 3 3
6 1.30 0 3 3 3
7 1.36 0 3 3 3
8 1.45 0 3 3 3
9 2.03 0 3 3 3
10 2.12 0 3 3 3
11 3.06 3 3 3 3
12 3.11 0 3 3 3
13 3.25 0 3 3 3
14 3.36 0 3 3 3


==> data/ablation/compile/by_proof.dat <==
arm prop_label book prop ablation_run n_pass n_ok mean_s std_s
ablated 1.03 1 3 20260719-193910-fab15842 3 3 7.15 0.27
ablated 1.03 1 3 20260719-194334-95d75e25 3 3 6.86 0.32
ablated 1.03 1 3 20260719-194714-c7332038 3 3 6.91 0.26
ablated 1.06 1 6 20260719-193910-deed27fd 3 3 11.53 1.16
ablated 1.06 1 6 20260719-195213-a92accb8 3 3 10.39 0.26
ablated 1.06 1 6 20260720-012015-419d0e98 3 3 11.53 1.17
ablated 1.12 1 12 20260719-193910-80d83b18 3 3 11.76 0.53
ablated 1.12 1 12 20260719-194927-a2ebf3b2 3 3 13.91 1.81
ablated 1.12 1 12 20260719-200109-fdab2876 3 3 11.44 0.10
ablated 1.18 1 18 20260719-193910-05682b81 3 3 8.51 0.13
ablated 1.18 1 18 20260720-055447-eef39810 3 3 8.26 0.19
ablated 1.18 1 18 20260720-214658-df632635 3 3 7.87 0.29
ablated 1.20 1 20 20260719-193910-f8f2bbe9 3 0 nan 0.00
ablated 1.20 1 20 20260721-013820-a57f9cde 3 0 nan 0.00
ablated 1.20 1 20 20260721-133823-2e31943b 3 0 nan 0.00
ablated 1.27 1 27 20260719-193910-606bc345 3 3 9.63 0.55
ablated 1.27 1 27 20260721-013820-b0b0254d 3 0 nan 0.00
ablated 1.27 1 27 20260721-133823-d9e2a5d6 3 0 nan 0.00
ablated 1.30 1 30 20260719-193910-60a4a438 3 0 nan 0.00
ablated 1.30 1 30 20260721-013820-05c9e12d 3 0 nan 0.00
ablated 1.30 1 30 20260721-133823-cab7ed0b 3 0 nan 0.00
ablated 1.36 1 36 20260719-202957-1c91c336 3 0 nan 0.00
ablated 1.36 1 36 20260721-013820-60378f39 3 0 nan 0.00
ablated 1.36 1 36 20260721-143451-e93921f9 3 0 nan 0.00
ablated 1.45 1 45 20260719-195055-dca78a05 3 0 nan 0.00
ablated 1.45 1 45 20260721-013820-2639fd12 3 0 nan 0.00
ablated 1.45 1 45 20260721-133823-4a87e65d 3 0 nan 0.00
ablated 2.03 2 3 20260722-114000-c8e025e6 3 0 nan 0.00
ablated 2.03 2 3 20260723-003727-6456a332 3 0 nan 0.00
ablated 2.03 2 3 20260723-123735-3466f9ad 3 0 nan 0.00
ablated 2.12 2 12 20260722-114000-45233fb6 3 0 nan 0.00
ablated 2.12 2 12 20260723-003727-2685c3d3 3 0 nan 0.00
ablated 2.12 2 12 20260723-123735-ea6958e4 3 0 nan 0.00
ablated 3.06 3 6 20260722-114102-dcdb22a2 3 3 9.27 3.54
ablated 3.06 3 6 20260722-115024-1829651c 3 3 8.77 2.50
ablated 3.06 3 6 20260722-115905-d71c8dcf 3 3 9.24 3.05
ablated 3.11 3 11 20260722-114102-090fa026 3 0 nan 0.00
ablated 3.11 3 11 20260723-003627-e071548b 3 0 nan 0.00
ablated 3.11 3 11 20260723-123631-44c82e82 3 0 nan 0.00
ablated 3.25 3 25 20260722-114102-4c9a2f03 3 0 nan 0.00
ablated 3.25 3 25 20260723-003627-71609e6c 3 0 nan 0.00
ablated 3.25 3 25 20260723-123631-b2a35c31 3 0 nan 0.00
ablated 3.36 3 36 20260722-114102-7b3a2968 3 0 nan 0.00
ablated 3.36 3 36 20260723-003627-a7e57750 3 0 nan 0.00
ablated 3.36 3 36 20260723-123634-b845d331 3 0 nan 0.00
mymethod 1.03 1 3 20260721-221925-17295e87 3 3 7.82 0.44
mymethod 1.03 1 3 20260721-231303-567ea705 3 3 7.33 1.02
mymethod 1.03 1 3 20260721-234406-c5a37b64 3 3 7.30 0.98
mymethod 1.06 1 6 20260721-231618-a7a67122 3 3 9.86 1.45
mymethod 1.06 1 6 20260722-003012-c0626395 3 3 10.41 1.37
mymethod 1.06 1 6 20260722-011540-c975f507 3 3 11.41 4.07
mymethod 1.12 1 12 20260721-231618-8465ed69 3 3 14.39 3.10
mymethod 1.12 1 12 20260722-001344-21eea484 3 3 14.15 3.28
mymethod 1.12 1 12 20260722-005123-b71b91c5 3 3 15.08 2.34
mymethod 1.18 1 18 20260721-231618-32b7f9f6 3 3 11.10 1.63
mymethod 1.18 1 18 20260722-002512-978a1f0d 3 3 8.80 0.16
mymethod 1.18 1 18 20260722-005125-3d9bb45a 3 3 8.04 0.14
mymethod 1.20 1 20 20260720-133309-0d986ee2 3 3 16.35 0.18
mymethod 1.20 1 20 20260720-141502-9d5733b4 3 3 15.86 2.65
mymethod 1.20 1 20 20260720-150928-aabdd8cb 3 3 29.16 2.57
mymethod 1.27 1 27 20260721-231618-37a03924 3 3 9.22 0.79
mymethod 1.27 1 27 20260722-000926-8b4456b3 3 3 11.29 1.78
mymethod 1.27 1 27 20260722-005050-abe401f0 3 3 8.01 0.10
mymethod 1.30 1 30 20260720-175026-82c96962 3 3 10.28 0.36
mymethod 1.30 1 30 20260720-183241-470b9f31 3 3 18.25 2.07
mymethod 1.30 1 30 20260720-195658-7f71e75a 3 3 11.28 1.36
mymethod 1.36 1 36 20260720-175026-76138fa1 3 3 13.57 0.88
mymethod 1.36 1 36 20260720-191808-2f65ff60 3 3 12.58 0.28
mymethod 1.36 1 36 20260722-111741-2c7a7384 3 3 13.31 2.19
mymethod 1.45 1 45 20260720-175026-5753a172 3 3 16.88 2.24
mymethod 1.45 1 45 20260722-111634-3f005a60 3 3 15.49 2.62
mymethod 1.45 1 45 20260722-141619-3d4c8788 3 3 17.34 2.28
mymethod 2.03 2 3 20260722-114628-abe95ce0 3 3 13.36 2.55
mymethod 2.03 2 3 20260722-140109-681d4b84 3 3 11.56 2.20
mymethod 2.03 2 3 20260722-151424-0f5e3574 3 3 12.35 0.56
mymethod 2.12 2 12 20260722-114628-9a040e08 3 3 11.29 1.42
mymethod 2.12 2 12 20260722-124334-c0449664 3 3 35.90 0.36
mymethod 2.12 2 12 20260722-134822-01fa8c96 3 3 10.85 0.96
mymethod 3.06 3 6 20260722-114914-87a30db6 3 3 6.67 0.16
mymethod 3.06 3 6 20260722-124136-b18981f0 3 3 8.92 2.77
mymethod 3.06 3 6 20260722-133821-5636700d 3 3 8.36 0.28
mymethod 3.11 3 11 20260722-114914-7c3bf53a 3 3 11.93 0.37
mymethod 3.11 3 11 20260722-135250-1a554c88 3 3 15.36 1.18
mymethod 3.11 3 11 20260722-150227-77754a03 3 3 9.23 0.28
mymethod 3.25 3 25 20260722-114914-3fbefacb 3 3 26.40 2.73
mymethod 3.25 3 25 20260722-163637-8fc9b0ac 3 3 22.20 2.41
mymethod 3.25 3 25 20260722-190620-e45f8b26 3 3 22.66 4.55
mymethod 3.36 3 36 20260722-114914-f7c81e6c 3 3 22.32 2.88
mymethod 3.36 3 36 20260722-152107-8c876bd1 3 3 31.34 2.80
mymethod 3.36 3 36 20260722-191223-95f95271 3 3 30.53 2.52


==> data/ablation/compile/by_prop.dat <==
idx prop_label book prop mine_mean mine_std mine_nproofs abl_mean abl_std abl_nproofs speedup
0 1.03 1 3 7.48 0.89 3 6.97 0.31 3 0.93
1 1.06 1 6 10.56 2.70 3 11.15 1.10 3 1.06
2 1.12 1 12 14.54 2.96 3 12.37 1.54 3 0.85
3 1.18 1 18 9.31 1.61 3 8.21 0.34 3 0.88
4 1.20 1 20 20.46 6.51 3 nan 0.00 0 nan
5 1.27 1 27 9.51 1.76 3 9.63 0.55 1 1.01
6 1.30 1 30 13.27 3.83 3 nan 0.00 0 nan
7 1.36 1 36 13.15 1.44 3 nan 0.00 0 nan
8 1.45 1 45 16.57 2.51 3 nan 0.00 0 nan
9 2.03 2 3 12.43 2.10 3 nan 0.00 0 nan
10 2.12 2 12 19.35 11.75 3 nan 0.00 0 nan
11 3.06 3 6 7.99 1.87 3 9.10 3.07 3 1.14
12 3.11 3 11 12.17 2.61 3 nan 0.00 0 nan
13 3.25 3 25 23.75 3.86 3 nan 0.00 0 nan
14 3.36 3 36 28.06 4.91 3 nan 0.00 0 nan


==> data/ablation/compile/compile_by_prop.dat <==
ypos prop_label base_r1 base_r2 base_r3 mine_r1 mine_r2 mine_r3
0 1.03 7.147 6.863 6.913 7.817 7.327 7.297
1 1.06 11.533 10.393 11.533 9.857 10.410 11.410
2 1.12 11.763 13.907 11.440 14.390 14.153 15.077
3 1.18 8.513 8.257 7.873 11.100 8.803 8.037
4 1.20 nan nan nan 16.353 15.860 29.157
5 1.27 9.630 nan nan 9.220 11.287 8.013
6 1.30 nan nan nan 10.277 18.253 11.283
7 1.36 nan nan nan 13.573 12.577 13.313
8 1.45 nan nan nan 16.877 15.487 17.337
9 2.03 nan nan nan 13.363 11.560 12.353
10 2.12 nan nan nan 11.290 35.900 10.853
11 3.06 9.270 8.773 9.243 6.673 8.923 8.360
12 3.11 nan nan nan 11.930 15.357 9.233
13 3.25 nan nan nan 26.397 22.200 22.660
14 3.36 nan nan nan 22.323 31.337 30.527


==> data/ablation/compile/runs.csv <==
arm,book,prop,prop_label,label,ablation_run,timing_pass,wall_s,status,ok,timeout,compiled
ablated,1,3,1.03,Book1_Prop03,20260719-193910-fab15842,pass1_20260724_221812,7.30,ok,1,0,1
ablated,1,3,1.03,Book1_Prop03,20260719-193910-fab15842,pass2_20260724_230749,7.37,ok,1,0,1
ablated,1,3,1.03,Book1_Prop03,20260719-193910-fab15842,pass3_20260724_235608,6.77,ok,1,0,1
ablated,1,3,1.03,Book1_Prop03,20260719-194334-95d75e25,pass1_20260724_221812,6.42,ok,1,0,1
ablated,1,3,1.03,Book1_Prop03,20260719-194334-95d75e25,pass2_20260724_230749,7.15,ok,1,0,1
ablated,1,3,1.03,Book1_Prop03,20260719-194334-95d75e25,pass3_20260724_235608,7.02,ok,1,0,1
ablated,1,3,1.03,Book1_Prop03,20260719-194714-c7332038,pass1_20260724_221812,6.65,ok,1,0,1
ablated,1,3,1.03,Book1_Prop03,20260719-194714-c7332038,pass2_20260724_230749,7.26,ok,1,0,1
ablated,1,3,1.03,Book1_Prop03,20260719-194714-c7332038,pass3_20260724_235608,6.83,ok,1,0,1
ablated,1,6,1.06,Book1_Prop06,20260719-193910-deed27fd,pass1_20260724_221812,13.17,ok,1,0,1
ablated,1,6,1.06,Book1_Prop06,20260719-193910-deed27fd,pass2_20260724_230749,10.59,ok,1,0,1
ablated,1,6,1.06,Book1_Prop06,20260719-193910-deed27fd,pass3_20260724_235608,10.84,ok,1,0,1
ablated,1,6,1.06,Book1_Prop06,20260719-195213-a92accb8,pass1_20260724_221812,10.54,ok,1,0,1
ablated,1,6,1.06,Book1_Prop06,20260719-195213-a92accb8,pass2_20260724_230749,10.03,ok,1,0,1
ablated,1,6,1.06,Book1_Prop06,20260719-195213-a92accb8,pass3_20260724_235608,10.61,ok,1,0,1
ablated,1,6,1.06,Book1_Prop06,20260720-012015-419d0e98,pass1_20260724_221812,13.19,ok,1,0,1
ablated,1,6,1.06,Book1_Prop06,20260720-012015-419d0e98,pass2_20260724_230749,10.78,ok,1,0,1
ablated,1,6,1.06,Book1_Prop06,20260720-012015-419d0e98,pass3_20260724_235608,10.63,ok,1,0,1
ablated,1,12,1.12,Book1_Prop12,20260719-193910-80d83b18,pass1_20260724_221812,12.20,ok,1,0,1
ablated,1,12,1.12,Book1_Prop12,20260719-193910-80d83b18,pass2_20260724_230749,12.08,ok,1,0,1
ablated,1,12,1.12,Book1_Prop12,20260719-193910-80d83b18,pass3_20260724_235608,11.01,ok,1,0,1
ablated,1,12,1.12,Book1_Prop12,20260719-194927-a2ebf3b2,pass1_20260724_221812,13.76,ok,1,0,1
ablated,1,12,1.12,Book1_Prop12,20260719-194927-a2ebf3b2,pass2_20260724_230749,16.19,ok,1,0,1
ablated,1,12,1.12,Book1_Prop12,20260719-194927-a2ebf3b2,pass3_20260724_235608,11.77,ok,1,0,1
ablated,1,12,1.12,Book1_Prop12,20260719-200109-fdab2876,pass1_20260724_221812,11.41,ok,1,0,1
ablated,1,12,1.12,Book1_Prop12,20260719-200109-fdab2876,pass2_20260724_230749,11.57,ok,1,0,1
ablated,1,12,1.12,Book1_Prop12,20260719-200109-fdab2876,pass3_20260724_235608,11.34,ok,1,0,1
ablated,1,18,1.18,Book1_Prop18,20260719-193910-05682b81,pass1_20260724_221812,8.68,ok,1,0,1
ablated,1,18,1.18,Book1_Prop18,20260719-193910-05682b81,pass2_20260724_230749,8.51,ok,1,0,1
ablated,1,18,1.18,Book1_Prop18,20260719-193910-05682b81,pass3_20260724_235608,8.35,ok,1,0,1
ablated,1,18,1.18,Book1_Prop18,20260720-055447-eef39810,pass1_20260724_221812,8.42,ok,1,0,1
ablated,1,18,1.18,Book1_Prop18,20260720-055447-eef39810,pass2_20260724_230749,7.99,ok,1,0,1
ablated,1,18,1.18,Book1_Prop18,20260720-055447-eef39810,pass3_20260724_235608,8.36,ok,1,0,1
ablated,1,18,1.18,Book1_Prop18,20260720-214658-df632635,pass1_20260724_221812,7.56,ok,1,0,1
ablated,1,18,1.18,Book1_Prop18,20260720-214658-df632635,pass2_20260724_230749,8.26,ok,1,0,1
ablated,1,18,1.18,Book1_Prop18,20260720-214658-df632635,pass3_20260724_235608,7.80,ok,1,0,1
ablated,1,20,1.20,Book1_Prop20,20260719-193910-f8f2bbe9,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,1,20,1.20,Book1_Prop20,20260719-193910-f8f2bbe9,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,1,20,1.20,Book1_Prop20,20260719-193910-f8f2bbe9,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,1,20,1.20,Book1_Prop20,20260721-013820-a57f9cde,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,1,20,1.20,Book1_Prop20,20260721-013820-a57f9cde,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,1,20,1.20,Book1_Prop20,20260721-013820-a57f9cde,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,1,20,1.20,Book1_Prop20,20260721-133823-2e31943b,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,1,20,1.20,Book1_Prop20,20260721-133823-2e31943b,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,1,20,1.20,Book1_Prop20,20260721-133823-2e31943b,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,1,27,1.27,Book1_Prop27,20260719-193910-606bc345,pass1_20260724_221812,8.87,ok,1,0,1
ablated,1,27,1.27,Book1_Prop27,20260719-193910-606bc345,pass2_20260724_230749,10.17,ok,1,0,1
ablated,1,27,1.27,Book1_Prop27,20260719-193910-606bc345,pass3_20260724_235608,9.85,ok,1,0,1
ablated,1,27,1.27,Book1_Prop27,20260721-013820-b0b0254d,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,1,27,1.27,Book1_Prop27,20260721-013820-b0b0254d,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,1,27,1.27,Book1_Prop27,20260721-013820-b0b0254d,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,1,27,1.27,Book1_Prop27,20260721-133823-d9e2a5d6,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,1,27,1.27,Book1_Prop27,20260721-133823-d9e2a5d6,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,1,27,1.27,Book1_Prop27,20260721-133823-d9e2a5d6,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,1,30,1.30,Book1_Prop30,20260719-193910-60a4a438,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,1,30,1.30,Book1_Prop30,20260719-193910-60a4a438,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,1,30,1.30,Book1_Prop30,20260719-193910-60a4a438,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,1,30,1.30,Book1_Prop30,20260721-013820-05c9e12d,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,1,30,1.30,Book1_Prop30,20260721-013820-05c9e12d,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,1,30,1.30,Book1_Prop30,20260721-013820-05c9e12d,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,1,30,1.30,Book1_Prop30,20260721-133823-cab7ed0b,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,1,30,1.30,Book1_Prop30,20260721-133823-cab7ed0b,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,1,30,1.30,Book1_Prop30,20260721-133823-cab7ed0b,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,1,36,1.36,Book1_Prop36,20260719-202957-1c91c336,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,1,36,1.36,Book1_Prop36,20260719-202957-1c91c336,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,1,36,1.36,Book1_Prop36,20260719-202957-1c91c336,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,1,36,1.36,Book1_Prop36,20260721-013820-60378f39,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,1,36,1.36,Book1_Prop36,20260721-013820-60378f39,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,1,36,1.36,Book1_Prop36,20260721-013820-60378f39,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,1,36,1.36,Book1_Prop36,20260721-143451-e93921f9,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,1,36,1.36,Book1_Prop36,20260721-143451-e93921f9,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,1,36,1.36,Book1_Prop36,20260721-143451-e93921f9,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,1,45,1.45,Book1_Prop45,20260719-195055-dca78a05,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,1,45,1.45,Book1_Prop45,20260719-195055-dca78a05,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,1,45,1.45,Book1_Prop45,20260719-195055-dca78a05,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,1,45,1.45,Book1_Prop45,20260721-013820-2639fd12,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,1,45,1.45,Book1_Prop45,20260721-013820-2639fd12,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,1,45,1.45,Book1_Prop45,20260721-013820-2639fd12,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,1,45,1.45,Book1_Prop45,20260721-133823-4a87e65d,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,1,45,1.45,Book1_Prop45,20260721-133823-4a87e65d,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,1,45,1.45,Book1_Prop45,20260721-133823-4a87e65d,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,2,3,2.03,Book2_Prop03,20260722-114000-c8e025e6,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,2,3,2.03,Book2_Prop03,20260722-114000-c8e025e6,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,2,3,2.03,Book2_Prop03,20260722-114000-c8e025e6,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,2,3,2.03,Book2_Prop03,20260723-003727-6456a332,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,2,3,2.03,Book2_Prop03,20260723-003727-6456a332,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,2,3,2.03,Book2_Prop03,20260723-003727-6456a332,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,2,3,2.03,Book2_Prop03,20260723-123735-3466f9ad,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,2,3,2.03,Book2_Prop03,20260723-123735-3466f9ad,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,2,3,2.03,Book2_Prop03,20260723-123735-3466f9ad,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,2,12,2.12,Book2_Prop12,20260722-114000-45233fb6,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,2,12,2.12,Book2_Prop12,20260722-114000-45233fb6,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,2,12,2.12,Book2_Prop12,20260722-114000-45233fb6,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,2,12,2.12,Book2_Prop12,20260723-003727-2685c3d3,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,2,12,2.12,Book2_Prop12,20260723-003727-2685c3d3,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,2,12,2.12,Book2_Prop12,20260723-003727-2685c3d3,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,2,12,2.12,Book2_Prop12,20260723-123735-ea6958e4,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,2,12,2.12,Book2_Prop12,20260723-123735-ea6958e4,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,2,12,2.12,Book2_Prop12,20260723-123735-ea6958e4,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,3,6,3.06,Book3_Prop06,20260722-114102-dcdb22a2,pass1_20260724_221812,6.73,ok,1,0,1
ablated,3,6,3.06,Book3_Prop06,20260722-114102-dcdb22a2,pass2_20260724_230749,6.81,ok,1,0,1
ablated,3,6,3.06,Book3_Prop06,20260722-114102-dcdb22a2,pass3_20260724_235608,14.27,ok,1,0,1
ablated,3,6,3.06,Book3_Prop06,20260722-115024-1829651c,pass1_20260724_221812,7.21,ok,1,0,1
ablated,3,6,3.06,Book3_Prop06,20260722-115024-1829651c,pass2_20260724_230749,12.30,ok,1,0,1
ablated,3,6,3.06,Book3_Prop06,20260722-115024-1829651c,pass3_20260724_235608,6.81,ok,1,0,1
ablated,3,6,3.06,Book3_Prop06,20260722-115905-d71c8dcf,pass1_20260724_221812,13.56,ok,1,0,1
ablated,3,6,3.06,Book3_Prop06,20260722-115905-d71c8dcf,pass2_20260724_230749,7.20,ok,1,0,1
ablated,3,6,3.06,Book3_Prop06,20260722-115905-d71c8dcf,pass3_20260724_235608,6.97,ok,1,0,1
ablated,3,11,3.11,Book3_Prop11,20260722-114102-090fa026,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,3,11,3.11,Book3_Prop11,20260722-114102-090fa026,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,3,11,3.11,Book3_Prop11,20260722-114102-090fa026,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,3,11,3.11,Book3_Prop11,20260723-003627-e071548b,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,3,11,3.11,Book3_Prop11,20260723-003627-e071548b,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,3,11,3.11,Book3_Prop11,20260723-003627-e071548b,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,3,11,3.11,Book3_Prop11,20260723-123631-44c82e82,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,3,11,3.11,Book3_Prop11,20260723-123631-44c82e82,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,3,11,3.11,Book3_Prop11,20260723-123631-44c82e82,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,3,25,3.25,Book3_Prop25,20260722-114102-4c9a2f03,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,3,25,3.25,Book3_Prop25,20260722-114102-4c9a2f03,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,3,25,3.25,Book3_Prop25,20260722-114102-4c9a2f03,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,3,25,3.25,Book3_Prop25,20260723-003627-71609e6c,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,3,25,3.25,Book3_Prop25,20260723-003627-71609e6c,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,3,25,3.25,Book3_Prop25,20260723-003627-71609e6c,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,3,25,3.25,Book3_Prop25,20260723-123631-b2a35c31,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,3,25,3.25,Book3_Prop25,20260723-123631-b2a35c31,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,3,25,3.25,Book3_Prop25,20260723-123631-b2a35c31,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,3,36,3.36,Book3_Prop36,20260722-114102-7b3a2968,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,3,36,3.36,Book3_Prop36,20260722-114102-7b3a2968,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,3,36,3.36,Book3_Prop36,20260722-114102-7b3a2968,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,3,36,3.36,Book3_Prop36,20260723-003627-a7e57750,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,3,36,3.36,Book3_Prop36,20260723-003627-a7e57750,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,3,36,3.36,Book3_Prop36,20260723-003627-a7e57750,pass3_20260724_235608,nan,TIMEOUT,0,0,0
ablated,3,36,3.36,Book3_Prop36,20260723-123634-b845d331,pass1_20260724_221812,nan,TIMEOUT,0,0,0
ablated,3,36,3.36,Book3_Prop36,20260723-123634-b845d331,pass2_20260724_230749,nan,TIMEOUT,0,0,0
ablated,3,36,3.36,Book3_Prop36,20260723-123634-b845d331,pass3_20260724_235608,nan,TIMEOUT,0,0,0
mymethod,1,3,1.03,Book1_Prop03,20260721-221925-17295e87,pass1_20260724_221812,8.39,ok,1,0,1
mymethod,1,3,1.03,Book1_Prop03,20260721-221925-17295e87,pass2_20260724_230749,7.32,ok,1,0,1
mymethod,1,3,1.03,Book1_Prop03,20260721-221925-17295e87,pass3_20260724_235608,7.74,ok,1,0,1
mymethod,1,3,1.03,Book1_Prop03,20260721-231303-567ea705,pass1_20260724_221812,8.76,ok,1,0,1
mymethod,1,3,1.03,Book1_Prop03,20260721-231303-567ea705,pass2_20260724_230749,6.49,ok,1,0,1
mymethod,1,3,1.03,Book1_Prop03,20260721-231303-567ea705,pass3_20260724_235608,6.73,ok,1,0,1
mymethod,1,3,1.03,Book1_Prop03,20260721-234406-c5a37b64,pass1_20260724_221812,6.68,ok,1,0,1
mymethod,1,3,1.03,Book1_Prop03,20260721-234406-c5a37b64,pass2_20260724_230749,8.68,ok,1,0,1
mymethod,1,3,1.03,Book1_Prop03,20260721-234406-c5a37b64,pass3_20260724_235608,6.53,ok,1,0,1
mymethod,1,6,1.06,Book1_Prop06,20260721-231618-a7a67122,pass1_20260724_221812,8.90,ok,1,0,1
mymethod,1,6,1.06,Book1_Prop06,20260721-231618-a7a67122,pass2_20260724_230749,11.90,ok,1,0,1
mymethod,1,6,1.06,Book1_Prop06,20260721-231618-a7a67122,pass3_20260724_235608,8.77,ok,1,0,1
mymethod,1,6,1.06,Book1_Prop06,20260722-003012-c0626395,pass1_20260724_221812,12.27,ok,1,0,1
mymethod,1,6,1.06,Book1_Prop06,20260722-003012-c0626395,pass2_20260724_230749,9.97,ok,1,0,1
mymethod,1,6,1.06,Book1_Prop06,20260722-003012-c0626395,pass3_20260724_235608,8.99,ok,1,0,1
mymethod,1,6,1.06,Book1_Prop06,20260722-011540-c975f507,pass1_20260724_221812,8.24,ok,1,0,1
mymethod,1,6,1.06,Book1_Prop06,20260722-011540-c975f507,pass2_20260724_230749,8.83,ok,1,0,1
mymethod,1,6,1.06,Book1_Prop06,20260722-011540-c975f507,pass3_20260724_235608,17.16,ok,1,0,1
mymethod,1,12,1.12,Book1_Prop12,20260721-231618-8465ed69,pass1_20260724_221812,12.73,ok,1,0,1
mymethod,1,12,1.12,Book1_Prop12,20260721-231618-8465ed69,pass2_20260724_230749,18.73,ok,1,0,1
mymethod,1,12,1.12,Book1_Prop12,20260721-231618-8465ed69,pass3_20260724_235608,11.71,ok,1,0,1
mymethod,1,12,1.12,Book1_Prop12,20260722-001344-21eea484,pass1_20260724_221812,11.81,ok,1,0,1
mymethod,1,12,1.12,Book1_Prop12,20260722-001344-21eea484,pass2_20260724_230749,18.79,ok,1,0,1
mymethod,1,12,1.12,Book1_Prop12,20260722-001344-21eea484,pass3_20260724_235608,11.86,ok,1,0,1
mymethod,1,12,1.12,Book1_Prop12,20260722-005123-b71b91c5,pass1_20260724_221812,14.20,ok,1,0,1
mymethod,1,12,1.12,Book1_Prop12,20260722-005123-b71b91c5,pass2_20260724_230749,18.28,ok,1,0,1
mymethod,1,12,1.12,Book1_Prop12,20260722-005123-b71b91c5,pass3_20260724_235608,12.75,ok,1,0,1
mymethod,1,18,1.18,Book1_Prop18,20260721-231618-32b7f9f6,pass1_20260724_221812,10.29,ok,1,0,1
mymethod,1,18,1.18,Book1_Prop18,20260721-231618-32b7f9f6,pass2_20260724_230749,13.37,ok,1,0,1
mymethod,1,18,1.18,Book1_Prop18,20260721-231618-32b7f9f6,pass3_20260724_235608,9.64,ok,1,0,1
mymethod,1,18,1.18,Book1_Prop18,20260722-002512-978a1f0d,pass1_20260724_221812,8.79,ok,1,0,1
mymethod,1,18,1.18,Book1_Prop18,20260722-002512-978a1f0d,pass2_20260724_230749,8.62,ok,1,0,1
mymethod,1,18,1.18,Book1_Prop18,20260722-002512-978a1f0d,pass3_20260724_235608,9.00,ok,1,0,1
mymethod,1,18,1.18,Book1_Prop18,20260722-005125-3d9bb45a,pass1_20260724_221812,7.94,ok,1,0,1
mymethod,1,18,1.18,Book1_Prop18,20260722-005125-3d9bb45a,pass2_20260724_230749,8.24,ok,1,0,1
mymethod,1,18,1.18,Book1_Prop18,20260722-005125-3d9bb45a,pass3_20260724_235608,7.93,ok,1,0,1
mymethod,1,20,1.20,Book1_Prop20,20260720-133309-0d986ee2,pass1_20260724_221812,16.32,ok,1,0,1
mymethod,1,20,1.20,Book1_Prop20,20260720-133309-0d986ee2,pass2_20260724_230749,16.59,ok,1,0,1
mymethod,1,20,1.20,Book1_Prop20,20260720-133309-0d986ee2,pass3_20260724_235608,16.15,ok,1,0,1
mymethod,1,20,1.20,Book1_Prop20,20260720-141502-9d5733b4,pass1_20260724_221812,14.00,ok,1,0,1
mymethod,1,20,1.20,Book1_Prop20,20260720-141502-9d5733b4,pass2_20260724_230749,19.61,ok,1,0,1
mymethod,1,20,1.20,Book1_Prop20,20260720-141502-9d5733b4,pass3_20260724_235608,13.97,ok,1,0,1
mymethod,1,20,1.20,Book1_Prop20,20260720-150928-aabdd8cb,pass1_20260724_221812,31.39,ok,1,0,1
mymethod,1,20,1.20,Book1_Prop20,20260720-150928-aabdd8cb,pass2_20260724_230749,30.52,ok,1,0,1
mymethod,1,20,1.20,Book1_Prop20,20260720-150928-aabdd8cb,pass3_20260724_235608,25.56,ok,1,0,1
mymethod,1,27,1.27,Book1_Prop27,20260721-231618-37a03924,pass1_20260724_221812,9.17,ok,1,0,1
mymethod,1,27,1.27,Book1_Prop27,20260721-231618-37a03924,pass2_20260724_230749,8.28,ok,1,0,1
mymethod,1,27,1.27,Book1_Prop27,20260721-231618-37a03924,pass3_20260724_235608,10.21,ok,1,0,1
mymethod,1,27,1.27,Book1_Prop27,20260722-000926-8b4456b3,pass1_20260724_221812,8.82,ok,1,0,1
mymethod,1,27,1.27,Book1_Prop27,20260722-000926-8b4456b3,pass2_20260724_230749,12.06,ok,1,0,1
mymethod,1,27,1.27,Book1_Prop27,20260722-000926-8b4456b3,pass3_20260724_235608,12.98,ok,1,0,1
mymethod,1,27,1.27,Book1_Prop27,20260722-005050-abe401f0,pass1_20260724_221812,8.10,ok,1,0,1
mymethod,1,27,1.27,Book1_Prop27,20260722-005050-abe401f0,pass2_20260724_230749,8.06,ok,1,0,1
mymethod,1,27,1.27,Book1_Prop27,20260722-005050-abe401f0,pass3_20260724_235608,7.88,ok,1,0,1
mymethod,1,30,1.30,Book1_Prop30,20260720-175026-82c96962,pass1_20260724_221812,10.26,ok,1,0,1
mymethod,1,30,1.30,Book1_Prop30,20260720-175026-82c96962,pass2_20260724_230749,9.85,ok,1,0,1
mymethod,1,30,1.30,Book1_Prop30,20260720-175026-82c96962,pass3_20260724_235608,10.72,ok,1,0,1
mymethod,1,30,1.30,Book1_Prop30,20260720-183241-470b9f31,pass1_20260724_221812,19.50,ok,1,0,1
mymethod,1,30,1.30,Book1_Prop30,20260720-183241-470b9f31,pass2_20260724_230749,19.92,ok,1,0,1
mymethod,1,30,1.30,Book1_Prop30,20260720-183241-470b9f31,pass3_20260724_235608,15.34,ok,1,0,1
mymethod,1,30,1.30,Book1_Prop30,20260720-195658-7f71e75a,pass1_20260724_221812,13.15,ok,1,0,1
mymethod,1,30,1.30,Book1_Prop30,20260720-195658-7f71e75a,pass2_20260724_230749,9.97,ok,1,0,1
mymethod,1,30,1.30,Book1_Prop30,20260720-195658-7f71e75a,pass3_20260724_235608,10.73,ok,1,0,1
mymethod,1,36,1.36,Book1_Prop36,20260720-175026-76138fa1,pass1_20260724_221812,14.71,ok,1,0,1
mymethod,1,36,1.36,Book1_Prop36,20260720-175026-76138fa1,pass2_20260724_230749,12.58,ok,1,0,1
mymethod,1,36,1.36,Book1_Prop36,20260720-175026-76138fa1,pass3_20260724_235608,13.43,ok,1,0,1
mymethod,1,36,1.36,Book1_Prop36,20260720-191808-2f65ff60,pass1_20260724_221812,12.91,ok,1,0,1
mymethod,1,36,1.36,Book1_Prop36,20260720-191808-2f65ff60,pass2_20260724_230749,12.22,ok,1,0,1
mymethod,1,36,1.36,Book1_Prop36,20260720-191808-2f65ff60,pass3_20260724_235608,12.60,ok,1,0,1
mymethod,1,36,1.36,Book1_Prop36,20260722-111741-2c7a7384,pass1_20260724_221812,15.21,ok,1,0,1
mymethod,1,36,1.36,Book1_Prop36,20260722-111741-2c7a7384,pass2_20260724_230749,10.24,ok,1,0,1
mymethod,1,36,1.36,Book1_Prop36,20260722-111741-2c7a7384,pass3_20260724_235608,14.49,ok,1,0,1
mymethod,1,45,1.45,Book1_Prop45,20260720-175026-5753a172,pass1_20260724_221812,13.76,ok,1,0,1
mymethod,1,45,1.45,Book1_Prop45,20260720-175026-5753a172,pass2_20260724_230749,18.92,ok,1,0,1
mymethod,1,45,1.45,Book1_Prop45,20260720-175026-5753a172,pass3_20260724_235608,17.95,ok,1,0,1
mymethod,1,45,1.45,Book1_Prop45,20260722-111634-3f005a60,pass1_20260724_221812,13.16,ok,1,0,1
mymethod,1,45,1.45,Book1_Prop45,20260722-111634-3f005a60,pass2_20260724_230749,14.16,ok,1,0,1
mymethod,1,45,1.45,Book1_Prop45,20260722-111634-3f005a60,pass3_20260724_235608,19.14,ok,1,0,1
mymethod,1,45,1.45,Book1_Prop45,20260722-141619-3d4c8788,pass1_20260724_221812,20.38,ok,1,0,1
mymethod,1,45,1.45,Book1_Prop45,20260722-141619-3d4c8788,pass2_20260724_230749,14.88,ok,1,0,1
mymethod,1,45,1.45,Book1_Prop45,20260722-141619-3d4c8788,pass3_20260724_235608,16.75,ok,1,0,1
mymethod,2,3,2.03,Book2_Prop03,20260722-114628-abe95ce0,pass1_20260724_221812,16.96,ok,1,0,1
mymethod,2,3,2.03,Book2_Prop03,20260722-114628-abe95ce0,pass2_20260724_230749,11.34,ok,1,0,1
mymethod,2,3,2.03,Book2_Prop03,20260722-114628-abe95ce0,pass3_20260724_235608,11.79,ok,1,0,1
mymethod,2,3,2.03,Book2_Prop03,20260722-140109-681d4b84,pass1_20260724_221812,10.06,ok,1,0,1
mymethod,2,3,2.03,Book2_Prop03,20260722-140109-681d4b84,pass2_20260724_230749,14.67,ok,1,0,1
mymethod,2,3,2.03,Book2_Prop03,20260722-140109-681d4b84,pass3_20260724_235608,9.95,ok,1,0,1
mymethod,2,3,2.03,Book2_Prop03,20260722-151424-0f5e3574,pass1_20260724_221812,11.56,ok,1,0,1
mymethod,2,3,2.03,Book2_Prop03,20260722-151424-0f5e3574,pass2_20260724_230749,12.67,ok,1,0,1
mymethod,2,3,2.03,Book2_Prop03,20260722-151424-0f5e3574,pass3_20260724_235608,12.83,ok,1,0,1
mymethod,2,12,2.12,Book2_Prop12,20260722-114628-9a040e08,pass1_20260724_221812,13.30,ok,1,0,1
mymethod,2,12,2.12,Book2_Prop12,20260722-114628-9a040e08,pass2_20260724_230749,10.25,ok,1,0,1
mymethod,2,12,2.12,Book2_Prop12,20260722-114628-9a040e08,pass3_20260724_235608,10.32,ok,1,0,1
mymethod,2,12,2.12,Book2_Prop12,20260722-124334-c0449664,pass1_20260724_221812,35.62,ok,1,0,1
mymethod,2,12,2.12,Book2_Prop12,20260722-124334-c0449664,pass2_20260724_230749,35.67,ok,1,0,1
mymethod,2,12,2.12,Book2_Prop12,20260722-124334-c0449664,pass3_20260724_235608,36.41,ok,1,0,1
mymethod,2,12,2.12,Book2_Prop12,20260722-134822-01fa8c96,pass1_20260724_221812,10.88,ok,1,0,1
mymethod,2,12,2.12,Book2_Prop12,20260722-134822-01fa8c96,pass2_20260724_230749,9.67,ok,1,0,1
mymethod,2,12,2.12,Book2_Prop12,20260722-134822-01fa8c96,pass3_20260724_235608,12.01,ok,1,0,1
mymethod,3,6,3.06,Book3_Prop06,20260722-114914-87a30db6,pass1_20260724_221812,6.45,ok,1,0,1
mymethod,3,6,3.06,Book3_Prop06,20260722-114914-87a30db6,pass2_20260724_230749,6.84,ok,1,0,1
mymethod,3,6,3.06,Book3_Prop06,20260722-114914-87a30db6,pass3_20260724_235608,6.73,ok,1,0,1
mymethod,3,6,3.06,Book3_Prop06,20260722-124136-b18981f0,pass1_20260724_221812,12.84,ok,1,0,1
mymethod,3,6,3.06,Book3_Prop06,20260722-124136-b18981f0,pass2_20260724_230749,6.85,ok,1,0,1
mymethod,3,6,3.06,Book3_Prop06,20260722-124136-b18981f0,pass3_20260724_235608,7.08,ok,1,0,1
mymethod,3,6,3.06,Book3_Prop06,20260722-133821-5636700d,pass1_20260724_221812,8.57,ok,1,0,1
mymethod,3,6,3.06,Book3_Prop06,20260722-133821-5636700d,pass2_20260724_230749,7.96,ok,1,0,1
mymethod,3,6,3.06,Book3_Prop06,20260722-133821-5636700d,pass3_20260724_235608,8.55,ok,1,0,1
mymethod,3,11,3.11,Book3_Prop11,20260722-114914-7c3bf53a,pass1_20260724_221812,11.41,ok,1,0,1
mymethod,3,11,3.11,Book3_Prop11,20260722-114914-7c3bf53a,pass2_20260724_230749,12.23,ok,1,0,1
mymethod,3,11,3.11,Book3_Prop11,20260722-114914-7c3bf53a,pass3_20260724_235608,12.15,ok,1,0,1
mymethod,3,11,3.11,Book3_Prop11,20260722-135250-1a554c88,pass1_20260724_221812,16.62,ok,1,0,1
mymethod,3,11,3.11,Book3_Prop11,20260722-135250-1a554c88,pass2_20260724_230749,15.67,ok,1,0,1
mymethod,3,11,3.11,Book3_Prop11,20260722-135250-1a554c88,pass3_20260724_235608,13.78,ok,1,0,1
mymethod,3,11,3.11,Book3_Prop11,20260722-150227-77754a03,pass1_20260724_221812,8.93,ok,1,0,1
mymethod,3,11,3.11,Book3_Prop11,20260722-150227-77754a03,pass2_20260724_230749,9.60,ok,1,0,1
mymethod,3,11,3.11,Book3_Prop11,20260722-150227-77754a03,pass3_20260724_235608,9.17,ok,1,0,1
mymethod,3,25,3.25,Book3_Prop25,20260722-114914-3fbefacb,pass1_20260724_221812,25.46,ok,1,0,1
mymethod,3,25,3.25,Book3_Prop25,20260722-114914-3fbefacb,pass2_20260724_230749,23.62,ok,1,0,1
mymethod,3,25,3.25,Book3_Prop25,20260722-114914-3fbefacb,pass3_20260724_235608,30.11,ok,1,0,1
mymethod,3,25,3.25,Book3_Prop25,20260722-163637-8fc9b0ac,pass1_20260724_221812,19.31,ok,1,0,1
mymethod,3,25,3.25,Book3_Prop25,20260722-163637-8fc9b0ac,pass2_20260724_230749,22.08,ok,1,0,1
mymethod,3,25,3.25,Book3_Prop25,20260722-163637-8fc9b0ac,pass3_20260724_235608,25.21,ok,1,0,1
mymethod,3,25,3.25,Book3_Prop25,20260722-190620-e45f8b26,pass1_20260724_221812,29.09,ok,1,0,1
mymethod,3,25,3.25,Book3_Prop25,20260722-190620-e45f8b26,pass2_20260724_230749,19.73,ok,1,0,1
mymethod,3,25,3.25,Book3_Prop25,20260722-190620-e45f8b26,pass3_20260724_235608,19.16,ok,1,0,1
mymethod,3,36,3.36,Book3_Prop36,20260722-114914-f7c81e6c,pass1_20260724_221812,26.40,ok,1,0,1
mymethod,3,36,3.36,Book3_Prop36,20260722-114914-f7c81e6c,pass2_20260724_230749,20.29,ok,1,0,1
mymethod,3,36,3.36,Book3_Prop36,20260722-114914-f7c81e6c,pass3_20260724_235608,20.28,ok,1,0,1
mymethod,3,36,3.36,Book3_Prop36,20260722-152107-8c876bd1,pass1_20260724_221812,35.25,ok,1,0,1
mymethod,3,36,3.36,Book3_Prop36,20260722-152107-8c876bd1,pass2_20260724_230749,28.86,ok,1,0,1
mymethod,3,36,3.36,Book3_Prop36,20260722-152107-8c876bd1,pass3_20260724_235608,29.90,ok,1,0,1
mymethod,3,36,3.36,Book3_Prop36,20260722-191223-95f95271,pass1_20260724_221812,32.20,ok,1,0,1
mymethod,3,36,3.36,Book3_Prop36,20260722-191223-95f95271,pass2_20260724_230749,32.41,ok,1,0,1
mymethod,3,36,3.36,Book3_Prop36,20260722-191223-95f95271,pass3_20260724_235608,26.97,ok,1,0,1


==> data/ablation/compile/summary_by_arm.dat <==
arm n_props n_props_compiled median_mean_s max_mean_s total_ok_wall_s
mymethod 15 15 13.15 28.06 1967.3
ablated 15 6 9.36 12.37 459.2


==> data/ablation/runs.csv <==
mode,book,prop,prop_label,attempt,run_id,result,success,timeout,finished,wall_sec,wall_hr,cost_usd
ablated,1,3,1.03,1,20260719-193910-fab15842,SUCCESS,1,0,1,250.3460,0.0695,1.5969
ablated,1,3,1.03,2,20260719-194334-95d75e25,SUCCESS,1,0,1,209.1230,0.0581,1.3759
ablated,1,3,1.03,3,20260719-194714-c7332038,SUCCESS,1,0,1,206.6380,0.0574,1.3231
ablated,1,6,1.06,1,20260719-193910-deed27fd,SUCCESS,1,0,1,762.4730,0.2118,4.7171
ablated,1,6,1.06,2,20260719-195213-a92accb8,SUCCESS,1,0,1,1610.0600,0.4472,4.9138
ablated,1,6,1.06,3,20260720-012015-419d0e98,SUCCESS,1,0,1,860.4910,0.2390,3.3102
ablated,1,12,1.12,1,20260719-193910-80d83b18,SUCCESS,1,0,1,581.1440,0.1614,3.3476
ablated,1,12,1.12,2,20260719-194927-a2ebf3b2,SUCCESS,1,0,1,687.7070,0.1910,3.4163
ablated,1,12,1.12,3,20260719-200109-fdab2876,SUCCESS,1,0,1,1526.0600,0.4239,5.5772
ablated,1,18,1.18,1,20260719-193910-05682b81,SUCCESS,1,0,1,931.6480,0.2588,4.3143
ablated,1,18,1.18,2,20260720-055447-eef39810,SUCCESS,1,0,1,466.9270,0.1297,2.6216
ablated,1,18,1.18,3,20260720-214658-df632635,SUCCESS,1,0,1,456.3980,0.1268,1.9697
ablated,1,20,1.20,1,20260719-193910-f8f2bbe9,TIMEOUT,0,1,1,43200.0000,12.0000,5.4328
ablated,1,20,1.20,2,20260721-013820-a57f9cde,TIMEOUT,0,1,1,43200.0000,12.0000,5.6193
ablated,1,20,1.20,3,20260721-133823-2e31943b,TIMEOUT,0,1,1,43200.0000,12.0000,4.8060
ablated,1,27,1.27,1,20260719-193910-606bc345,SUCCESS,1,0,1,2592.4700,0.7201,8.4909
ablated,1,27,1.27,2,20260721-013820-b0b0254d,TIMEOUT,0,1,1,43200.0000,12.0000,2.2785
ablated,1,27,1.27,3,20260721-133823-d9e2a5d6,TIMEOUT,0,1,1,43200.0000,12.0000,5.3967
ablated,1,30,1.30,1,20260719-193910-60a4a438,TIMEOUT,0,1,1,43200.0000,12.0000,6.7045
ablated,1,30,1.30,2,20260721-013820-05c9e12d,TIMEOUT,0,1,1,43200.0000,12.0000,4.0940
ablated,1,30,1.30,3,20260721-133823-cab7ed0b,TIMEOUT,0,1,1,43200.0000,12.0000,3.9881
ablated,1,36,1.36,1,20260719-202957-1c91c336,TIMEOUT,0,1,1,43200.0000,12.0000,5.0979
ablated,1,36,1.36,2,20260721-013820-60378f39,TIMEOUT,0,1,1,43200.0000,12.0000,8.4203
ablated,1,36,1.36,3,20260721-143451-e93921f9,TIMEOUT,0,1,1,43200.0000,12.0000,7.0714
ablated,1,45,1.45,1,20260719-195055-dca78a05,TIMEOUT,0,1,1,43200.0000,12.0000,8.7926
ablated,1,45,1.45,2,20260721-013820-2639fd12,TIMEOUT,0,1,1,43200.0000,12.0000,9.8892
ablated,1,45,1.45,3,20260721-133823-4a87e65d,TIMEOUT,0,1,1,43200.0000,12.0000,7.1081
ablated,2,3,2.03,1,20260722-114000-c8e025e6,TIMEOUT,0,1,1,43200.0000,12.0000,11.7019
ablated,2,3,2.03,2,20260723-003727-6456a332,TIMEOUT,0,1,1,43200.0000,12.0000,35.6928
ablated,2,3,2.03,3,20260723-123735-3466f9ad,TIMEOUT,0,1,1,43200.0000,12.0000,25.6136
ablated,2,12,2.12,1,20260722-114000-45233fb6,TIMEOUT,0,1,1,43200.0000,12.0000,12.7448
ablated,2,12,2.12,2,20260723-003727-2685c3d3,TIMEOUT,0,1,1,43200.0000,12.0000,12.4763
ablated,2,12,2.12,3,20260723-123735-ea6958e4,TIMEOUT,0,1,1,43200.0000,12.0000,11.3696
ablated,3,6,3.06,1,20260722-114102-dcdb22a2,SUCCESS,1,0,1,548.6740,0.1524,3.6690
ablated,3,6,3.06,2,20260722-115024-1829651c,SUCCESS,1,0,1,503.8450,0.1400,2.5793
ablated,3,6,3.06,3,20260722-115905-d71c8dcf,SUCCESS,1,0,1,439.4140,0.1221,2.8470
ablated,3,11,3.11,1,20260722-114102-090fa026,TIMEOUT,0,1,1,43200.0000,12.0000,7.4021
ablated,3,11,3.11,2,20260723-003627-e071548b,TIMEOUT,0,1,1,43200.0000,12.0000,30.4529
ablated,3,11,3.11,3,20260723-123631-44c82e82,TIMEOUT,0,1,1,43200.0000,12.0000,25.7144
ablated,3,25,3.25,1,20260722-114102-4c9a2f03,TIMEOUT,0,1,1,43200.0000,12.0000,17.6944
ablated,3,25,3.25,2,20260723-003627-71609e6c,TIMEOUT,0,1,1,43200.0000,12.0000,20.3314
ablated,3,25,3.25,3,20260723-123631-b2a35c31,TIMEOUT,0,1,1,43200.0000,12.0000,32.1028
ablated,3,36,3.36,1,20260722-114102-7b3a2968,TIMEOUT,0,1,1,43200.0000,12.0000,20.5683
ablated,3,36,3.36,2,20260723-003627-a7e57750,TIMEOUT,0,1,1,43200.0000,12.0000,35.7308
ablated,3,36,3.36,3,20260723-123634-b845d331,TIMEOUT,0,1,1,43200.0000,12.0000,20.4996
mymethod,1,3,1.03,1,20260721-221925-17295e87,SUCCESS,1,0,1,712.4340,0.1979,4.5068
mymethod,1,3,1.03,2,20260721-231303-567ea705,SUCCESS,1,0,1,1396.8800,0.3880,4.6101
mymethod,1,3,1.03,3,20260721-234406-c5a37b64,SUCCESS,1,0,1,1969.9700,0.5472,6.1357
mymethod,1,6,1.06,1,20260721-231618-a7a67122,SUCCESS,1,0,1,3485.9600,0.9683,11.1456
mymethod,1,6,1.06,2,20260722-003012-c0626395,SUCCESS,1,0,1,2179.3100,0.6054,9.4057
mymethod,1,6,1.06,3,20260722-011540-c975f507,SUCCESS,1,0,1,1982.3700,0.5507,8.5423
mymethod,1,12,1.12,1,20260721-231618-8465ed69,SUCCESS,1,0,1,2761.5100,0.7671,8.5012
mymethod,1,12,1.12,2,20260722-001344-21eea484,SUCCESS,1,0,1,1812.9600,0.5036,7.8114
mymethod,1,12,1.12,3,20260722-005123-b71b91c5,SUCCESS,1,0,1,2258.9900,0.6275,8.3945
mymethod,1,18,1.18,1,20260721-231618-32b7f9f6,SUCCESS,1,0,1,3378.8300,0.9386,8.5016
mymethod,1,18,1.18,2,20260722-002512-978a1f0d,SUCCESS,1,0,1,1279.6800,0.3555,5.2756
mymethod,1,18,1.18,3,20260722-005125-3d9bb45a,SUCCESS,1,0,1,1996.6900,0.5546,9.0222
mymethod,1,20,1.20,1,20260720-133309-0d986ee2,SUCCESS,1,0,1,2227.4100,0.6187,11.4482
mymethod,1,20,1.20,2,20260720-141502-9d5733b4,SUCCESS,1,0,1,2863.8800,0.7955,12.9253
mymethod,1,20,1.20,3,20260720-150928-aabdd8cb,SUCCESS,1,0,1,3355.0500,0.9320,21.4189
mymethod,1,27,1.27,1,20260721-231618-37a03924,SUCCESS,1,0,1,2666.3400,0.7407,8.1793
mymethod,1,27,1.27,2,20260722-000926-8b4456b3,SUCCESS,1,0,1,2100.3300,0.5834,8.3360
mymethod,1,27,1.27,3,20260722-005050-abe401f0,SUCCESS,1,0,1,1905.7100,0.5294,7.3933
mymethod,1,30,1.30,1,20260720-175026-82c96962,SUCCESS,1,0,1,2217.3500,0.6159,8.6741
mymethod,1,30,1.30,2,20260720-183241-470b9f31,SUCCESS,1,0,1,4176.9800,1.1603,50.8254
mymethod,1,30,1.30,3,20260720-195658-7f71e75a,SUCCESS,1,0,1,1982.0100,0.5506,9.7259
mymethod,1,36,1.36,1,20260720-175026-76138fa1,SUCCESS,1,0,1,4737.7300,1.3160,25.4629
mymethod,1,36,1.36,2,20260720-191808-2f65ff60,SUCCESS,1,0,1,2935.1800,0.8153,21.8029
mymethod,1,36,1.36,3,20260722-111741-2c7a7384,SUCCESS,1,0,1,3532.1500,0.9812,11.8181
mymethod,1,45,1.45,1,20260720-175026-5753a172,SUCCESS,1,0,1,6304.1800,1.7512,30.4812
mymethod,1,45,1.45,2,20260722-111634-3f005a60,SUCCESS,1,0,1,9324.3800,2.5901,27.2752
mymethod,1,45,1.45,3,20260722-141619-3d4c8788,SUCCESS,1,0,1,7445.7500,2.0683,24.6515
mymethod,2,3,2.03,1,20260722-114628-abe95ce0,SUCCESS,1,0,1,4031.7100,1.1199,18.5252
mymethod,2,3,2.03,2,20260722-140109-681d4b84,SUCCESS,1,0,1,4001.4900,1.1115,13.4634
mymethod,2,3,2.03,3,20260722-151424-0f5e3574,SUCCESS,1,0,1,5998.2800,1.6662,18.2688
mymethod,2,12,2.12,1,20260722-114628-9a040e08,SUCCESS,1,0,1,2792.4900,0.7757,7.8045
mymethod,2,12,2.12,2,20260722-124334-c0449664,SUCCESS,1,0,1,3177.6800,0.8827,8.4129
mymethod,2,12,2.12,3,20260722-134822-01fa8c96,SUCCESS,1,0,1,2084.9100,0.5791,6.9515
mymethod,3,6,3.06,1,20260722-114914-87a30db6,SUCCESS,1,0,1,1551.5600,0.4310,7.1556
mymethod,3,6,3.06,2,20260722-124136-b18981f0,SUCCESS,1,0,1,2202.2100,0.6117,8.6090
mymethod,3,6,3.06,3,20260722-133821-5636700d,SUCCESS,1,0,1,1651.2200,0.4587,5.8635
mymethod,3,11,3.11,1,20260722-114914-7c3bf53a,SUCCESS,1,0,1,6346.5700,1.7629,15.1579
mymethod,3,11,3.11,2,20260722-135250-1a554c88,SUCCESS,1,0,1,3619.7400,1.0055,11.8578
mymethod,3,11,3.11,3,20260722-150227-77754a03,SUCCESS,1,0,1,3864.7800,1.0736,15.5675
mymethod,3,25,3.25,1,20260722-114914-3fbefacb,SUCCESS,1,0,1,12469.8000,3.4638,45.3789
mymethod,3,25,3.25,2,20260722-163637-8fc9b0ac,SUCCESS,1,0,1,7744.1900,2.1512,25.5459
mymethod,3,25,3.25,3,20260722-190620-e45f8b26,SUCCESS,1,0,1,8797.4500,2.4437,34.1772
mymethod,3,36,3.36,1,20260722-114914-f7c81e6c,SUCCESS,1,0,1,6864.8700,1.9069,27.2387
mymethod,3,36,3.36,2,20260722-152107-8c876bd1,SUCCESS,1,0,1,12627.7000,3.5077,39.8029
mymethod,3,36,3.36,3,20260722-191223-95f95271,SUCCESS,1,0,1,6556.7300,1.8213,20.3015


==> data/ablation/summary_by_arm.dat <==
arm n_props pass1 passk allk med_wall_solved_h med_cost_solved tot_cost tot_wall_h n_delivered slots_burned ce_dollar ce_wall
ablated 15 0.3556 0.4 0.3333 0.1569 3.3289 460.87 351.51 6 29 0.01302 0.01707
mymethod 15 1.0 1.0 1.0 0.8153 11.1456 702.35 49.83 15 0 0.02136 0.30105


==> data/ablation/wall_by_prop.dat <==
ypos prop_label base_r1 base_r2 base_r3 mine_r1 mine_r2 mine_r3
0 1.03 0.070 0.058 0.057 0.198 0.388 0.547
1 1.06 0.212 0.447 0.239 0.968 0.605 0.551
2 1.12 0.161 0.191 0.424 0.767 0.504 0.627
3 1.18 0.259 0.130 0.127 0.939 0.355 0.555
4 1.20 12.000 12.000 12.000 0.619 0.796 0.932
5 1.27 0.720 12.000 12.000 0.741 0.583 0.529
6 1.30 12.000 12.000 12.000 0.616 1.160 0.551
7 1.36 12.000 12.000 12.000 1.316 0.815 0.981
8 1.45 12.000 12.000 12.000 1.751 2.590 2.068
9 2.03 12.000 12.000 12.000 1.120 1.112 1.666
10 2.12 12.000 12.000 12.000 0.776 0.883 0.579
11 3.06 0.152 0.140 0.122 0.431 0.612 0.459
12 3.11 12.000 12.000 12.000 1.763 1.005 1.074
13 3.25 12.000 12.000 12.000 3.464 2.151 2.444
14 3.36 12.000 12.000 12.000 1.907 3.508 1.821


==> data/compile/by_prop.dat <==
prop new_mean new_std new_n_ok new_n_to new_plot new_censored old_mean old_std old_n_ok old_n_to old_plot old_censored speedup
1 6.35 0.37 3 0 6.35 0 4.09 0.17 3 0 4.09 0 0.64
2 7.59 0.12 3 0 7.59 0 6.79 0.05 3 0 6.79 0 0.89
3 5.79 0.29 3 0 5.79 0 5.89 0.12 3 0 5.89 0 1.02
4 6.45 0.37 3 0 6.45 0 23.45 0.16 3 0 23.45 0 3.63
5 11.06 0.46 3 0 11.06 0 11.50 0.31 3 0 11.50 0 1.04
6 8.35 0.45 3 0 8.35 0 6.99 0.19 3 0 6.99 0 0.84
7 15.47 0.33 3 0 15.47 0 20.94 0.22 3 0 20.94 0 1.35
8 9.99 0.26 3 0 9.99 0 5.05 0.09 3 0 5.05 0 0.51
9 24.34 0.33 3 0 24.34 0 10.73 0.14 3 0 10.73 0 0.44
10 15.86 0.61 3 0 15.86 0 16.24 0.22 3 0 16.24 0 1.02
11 11.06 0.19 3 0 11.06 0 11.70 0.09 3 0 11.70 0 1.06
12 10.06 0.05 3 0 10.06 0 5.92 0.16 3 0 5.92 0 0.59
13 11.83 0.42 3 0 11.83 0 12.53 0.28 3 0 12.53 0 1.06
14 7.52 0.08 3 0 7.52 0 5.79 0.59 3 0 5.79 0 0.77
15 6.39 0.09 3 0 6.39 0 4.52 0.29 3 0 4.52 0 0.71
16 63.17 0.33 3 0 63.17 0 199.15 0.48 3 0 199.15 0 3.15
17 7.52 0.08 3 0 7.52 0 4.69 0.12 3 0 4.69 0 0.62
18 7.25 0.25 3 0 7.25 0 5.49 0.05 3 0 5.49 0 0.76
19 6.89 0.29 3 0 6.89 0 4.35 0.19 3 0 4.35 0 0.63
20 10.46 0.25 3 0 10.46 0 6.55 0.26 3 0 6.55 0 0.63
21 7.65 0.19 3 0 7.65 0 6.95 0.12 3 0 6.95 0 0.91
22 9.62 0.51 3 0 9.62 0 30.86 0.33 3 0 30.86 0 3.21
23 15.07 0.09 3 0 15.07 0 17.17 0.19 3 0 17.17 0 1.14
24 21.87 0.19 3 0 21.87 0 nan 0.00 0 3 3600.00 1 164.58
25 6.39 0.19 3 0 6.39 0 nan 0.00 0 3 3600.00 1 563.67
26 14.73 0.42 3 0 14.73 0 26.65 11.76 3 0 26.65 0 1.81
27 7.15 0.19 3 0 7.15 0 7.96 3.73 3 0 7.96 0 1.11
28 6.92 0.14 3 0 6.92 0 9.16 2.82 3 0 9.16 0 1.32
29 19.97 0.05 3 0 19.97 0 21.48 1.85 3 0 21.48 0 1.08
30 16.46 0.29 3 0 16.46 0 21.75 4.69 3 0 21.75 0 1.32
31 8.72 0.14 3 0 8.72 0 8.63 4.90 3 0 8.63 0 0.99
32 9.02 0.42 3 0 9.02 0 9.56 3.59 3 0 9.56 0 1.06
33 7.85 0.17 3 0 7.85 0 7.12 1.50 3 0 7.12 0 0.91
34 8.29 0.17 3 0 8.29 0 7.55 1.54 3 0 7.55 0 0.91
35 11.00 0.09 3 0 11.00 0 28.79 1.47 3 0 28.79 0 2.62
36 169.85 0.89 3 0 169.85 0 410.21 3.58 3 0 410.21 0 2.42
37 9.49 0.21 3 0 9.49 0 9.73 4.68 3 0 9.73 0 1.03
38 18.73 0.86 3 0 18.73 0 44.84 4.63 3 0 44.84 0 2.39
39 13.63 0.29 3 0 13.63 0 19.38 4.15 3 0 19.38 0 1.42
40 7.85 0.21 3 0 7.85 0 14.10 2.01 3 0 14.10 0 1.80
41 7.42 0.22 3 0 7.42 0 6.72 1.99 3 0 6.72 0 0.91
42 12.56 0.25 3 0 12.56 0 10.46 2.75 3 0 10.46 0 0.83
43 14.97 1.82 3 0 14.97 0 nan 0.00 0 3 3600.00 1 240.53
44 35.69 0.34 3 0 35.69 0 nan 0.00 0 3 3600.00 1 100.86
45 36.46 0.24 3 0 36.46 0 nan 0.00 0 3 3600.00 1 98.74
46 9.25 0.05 3 0 9.25 0 8.02 0.30 3 0 8.02 0 0.87
47 28.85 0.65 3 0 28.85 0 nan 0.00 0 3 3600.00 1 124.78
48 9.92 0.33 3 0 9.92 0 nan 0.00 0 3 3600.00 1 362.90


==> data/compile/cactus.dat <==
rank new_sorted old_sorted
1 5.79 4.09
2 6.35 4.35
3 6.39 4.52
4 6.39 4.69
5 6.45 5.05
6 6.89 5.49
7 6.92 5.79
8 7.15 5.89
9 7.25 5.92
10 7.42 6.55
11 7.52 6.72
12 7.52 6.79
13 7.59 6.95
14 7.65 6.99
15 7.85 7.12
16 7.85 7.55
17 8.29 7.96
18 8.35 8.02
19 8.72 8.63
20 9.02 9.16
21 9.25 9.56
22 9.49 9.73
23 9.62 10.46
24 9.92 10.73
25 9.99 11.50
26 10.06 11.70
27 10.46 12.53
28 11.00 14.10
29 11.06 16.24
30 11.06 17.17
31 11.83 19.38
32 12.56 20.94
33 13.63 21.48
34 14.73 21.75
35 14.97 23.45
36 15.07 26.65
37 15.47 28.79
38 15.86 30.86
39 16.46 44.84
40 18.73 199.15
41 19.97 410.21
42 21.87 3600.00
43 24.34 3600.00
44 28.85 3600.00
45 35.69 3600.00
46 36.46 3600.00
47 63.17 3600.00
48 169.85 3600.00


==> data/compile/cactus_runs.dat <==
rank new_r1 new_r2 new_r3 old_r1 old_r2 old_r3
1 6.12 5.82 5.42 4.32 3.92 4.02
2 6.12 6.32 5.92 4.62 4.22 4.22
3 6.52 6.32 6.02 4.82 4.22 4.42
4 6.82 6.42 6.32 4.92 4.52 4.72
5 6.92 6.52 6.52 5.12 5.12 4.92
6 6.92 6.52 6.72 5.42 5.32 5.02
7 7.02 6.92 7.02 5.92 5.32 5.22
8 7.32 7.02 7.22 6.12 5.42 5.32
9 7.42 7.02 7.42 6.62 5.42 5.32
10 7.42 7.12 7.52 6.82 5.52 5.52
11 7.42 7.52 7.52 6.92 5.72 5.92
12 7.52 7.62 7.52 7.12 5.72 6.02
13 7.72 7.62 7.52 7.12 5.82 6.32
14 7.72 7.62 7.62 7.92 6.22 6.42
15 7.82 7.92 7.62 9.23 6.32 6.62
16 7.92 8.12 7.62 9.53 6.32 6.62
17 8.02 8.52 8.12 9.72 6.72 6.72
18 8.22 8.72 8.62 10.63 6.82 6.82
19 8.62 8.73 8.62 11.33 6.92 6.92
20 8.72 8.92 8.92 11.83 7.12 7.12
21 9.22 9.22 9.32 12.93 7.22 7.12
22 9.22 9.72 9.52 13.15 7.72 8.32
23 9.52 9.82 9.62 13.23 8.72 8.43
24 10.02 10.13 9.63 14.35 10.93 10.63
25 10.12 10.13 9.92 14.63 11.23 11.63
26 10.12 10.32 10.03 15.56 11.63 11.93
27 10.22 10.73 10.43 16.34 12.33 12.33
28 10.93 11.13 10.53 16.54 12.83 12.53
29 10.93 11.33 10.93 16.94 16.04 16.14
30 11.22 11.53 10.93 17.03 16.54 16.34
31 11.23 12.13 12.13 21.24 17.04 17.44
32 12.23 12.63 12.83 23.45 18.04 18.34
33 13.93 13.73 13.23 23.85 18.34 18.84
34 14.94 13.83 13.53 25.25 20.84 19.34
35 15.03 15.03 14.13 28.36 21.24 20.74
36 15.84 15.13 15.03 30.85 23.65 23.25
37 16.43 15.43 15.13 30.87 27.75 27.75
38 16.73 15.53 15.43 43.28 31.26 30.46
39 17.54 16.13 16.83 51.39 41.67 41.47
40 18.03 19.94 18.23 199.39 199.58 198.48
41 19.94 20.04 19.94 415.22 408.37 407.04
42 21.74 22.14 21.74 nan nan nan
43 23.94 24.75 24.34 nan nan nan
44 29.15 27.95 29.45 nan nan nan
45 35.56 36.16 35.36 nan nan nan
46 36.46 36.76 36.16 nan nan nan
47 63.41 62.70 63.39 nan nan nan
48 169.54 168.94 171.06 nan nan nan


==> data/compile/runs.csv <==
world,prop,run_id,wall_s,status,ok,timeout
new,1,run1_20260714_175711,6.82,ok,1,0
new,1,run2_20260715_013153,6.32,ok,1,0
new,1,run3_20260715_090415,5.92,ok,1,0
new,2,run1_20260714_175711,7.72,ok,1,0
new,2,run2_20260715_013153,7.62,ok,1,0
new,2,run3_20260715_090415,7.42,ok,1,0
new,3,run1_20260714_175711,6.12,ok,1,0
new,3,run2_20260715_013153,5.82,ok,1,0
new,3,run3_20260715_090415,5.42,ok,1,0
new,4,run1_20260714_175711,6.92,ok,1,0
new,4,run2_20260715_013153,6.42,ok,1,0
new,4,run3_20260715_090415,6.02,ok,1,0
new,5,run1_20260714_175711,11.22,ok,1,0
new,5,run2_20260715_013153,11.53,ok,1,0
new,5,run3_20260715_090415,10.43,ok,1,0
new,6,run1_20260714_175711,7.72,ok,1,0
new,6,run2_20260715_013153,8.72,ok,1,0
new,6,run3_20260715_090415,8.62,ok,1,0
new,7,run1_20260714_175711,15.84,ok,1,0
new,7,run2_20260715_013153,15.53,ok,1,0
new,7,run3_20260715_090415,15.03,ok,1,0
new,8,run1_20260714_175711,10.22,ok,1,0
new,8,run2_20260715_013153,10.13,ok,1,0
new,8,run3_20260715_090415,9.63,ok,1,0
new,9,run1_20260714_175711,23.94,ok,1,0
new,9,run2_20260715_013153,24.75,ok,1,0
new,9,run3_20260715_090415,24.34,ok,1,0
new,10,run1_20260714_175711,16.73,ok,1,0
new,10,run2_20260715_013153,15.43,ok,1,0
new,10,run3_20260715_090415,15.43,ok,1,0
new,11,run1_20260714_175711,10.93,ok,1,0
new,11,run2_20260715_013153,11.33,ok,1,0
new,11,run3_20260715_090415,10.93,ok,1,0
new,12,run1_20260714_175711,10.02,ok,1,0
new,12,run2_20260715_013153,10.13,ok,1,0
new,12,run3_20260715_090415,10.03,ok,1,0
new,13,run1_20260714_175711,11.23,ok,1,0
new,13,run2_20260715_013153,12.13,ok,1,0
new,13,run3_20260715_090415,12.13,ok,1,0
new,14,run1_20260714_175711,7.42,ok,1,0
new,14,run2_20260715_013153,7.62,ok,1,0
new,14,run3_20260715_090415,7.52,ok,1,0
new,15,run1_20260714_175711,6.52,ok,1,0
new,15,run2_20260715_013153,6.32,ok,1,0
new,15,run3_20260715_090415,6.32,ok,1,0
new,16,run1_20260714_175711,63.41,ok,1,0
new,16,run2_20260715_013153,62.70,ok,1,0
new,16,run3_20260715_090415,63.39,ok,1,0
new,17,run1_20260714_175711,7.42,ok,1,0
new,17,run2_20260715_013153,7.62,ok,1,0
new,17,run3_20260715_090415,7.52,ok,1,0
new,18,run1_20260714_175711,7.32,ok,1,0
new,18,run2_20260715_013153,6.92,ok,1,0
new,18,run3_20260715_090415,7.52,ok,1,0
new,19,run1_20260714_175711,6.92,ok,1,0
new,19,run2_20260715_013153,6.52,ok,1,0
new,19,run3_20260715_090415,7.22,ok,1,0
new,20,run1_20260714_175711,10.12,ok,1,0
new,20,run2_20260715_013153,10.73,ok,1,0
new,20,run3_20260715_090415,10.53,ok,1,0
new,21,run1_20260714_175711,7.92,ok,1,0
new,21,run2_20260715_013153,7.52,ok,1,0
new,21,run3_20260715_090415,7.52,ok,1,0
new,22,run1_20260714_175711,10.12,ok,1,0
new,22,run2_20260715_013153,9.82,ok,1,0
new,22,run3_20260715_090415,8.92,ok,1,0
new,23,run1_20260714_175711,14.94,ok,1,0
new,23,run2_20260715_013153,15.13,ok,1,0
new,23,run3_20260715_090415,15.13,ok,1,0
new,24,run1_20260714_175711,21.74,ok,1,0
new,24,run2_20260715_013153,22.14,ok,1,0
new,24,run3_20260715_090415,21.74,ok,1,0
new,25,run1_20260714_175711,6.12,ok,1,0
new,25,run2_20260715_013153,6.52,ok,1,0
new,25,run3_20260715_090415,6.52,ok,1,0
new,26,run1_20260714_175711,15.03,ok,1,0
new,26,run2_20260715_013153,15.03,ok,1,0
new,26,run3_20260715_090415,14.13,ok,1,0
new,27,run1_20260714_175711,7.42,ok,1,0
new,27,run2_20260715_013153,7.02,ok,1,0
new,27,run3_20260715_090415,7.02,ok,1,0
new,28,run1_20260714_175711,7.02,ok,1,0
new,28,run2_20260715_013153,7.02,ok,1,0
new,28,run3_20260715_090415,6.72,ok,1,0
new,29,run1_20260714_175711,19.94,ok,1,0
new,29,run2_20260715_013153,20.04,ok,1,0
new,29,run3_20260715_090415,19.94,ok,1,0
new,30,run1_20260714_175711,16.43,ok,1,0
new,30,run2_20260715_013153,16.13,ok,1,0
new,30,run3_20260715_090415,16.83,ok,1,0
new,31,run1_20260714_175711,8.62,ok,1,0
new,31,run2_20260715_013153,8.92,ok,1,0
new,31,run3_20260715_090415,8.62,ok,1,0
new,32,run1_20260714_175711,8.72,ok,1,0
new,32,run2_20260715_013153,8.73,ok,1,0
new,32,run3_20260715_090415,9.62,ok,1,0
new,33,run1_20260714_175711,8.02,ok,1,0
new,33,run2_20260715_013153,7.92,ok,1,0
new,33,run3_20260715_090415,7.62,ok,1,0
new,34,run1_20260714_175711,8.22,ok,1,0
new,34,run2_20260715_013153,8.52,ok,1,0
new,34,run3_20260715_090415,8.12,ok,1,0
new,35,run1_20260714_175711,10.93,ok,1,0
new,35,run2_20260715_013153,11.13,ok,1,0
new,35,run3_20260715_090415,10.93,ok,1,0
new,36,run1_20260714_175711,169.54,ok,1,0
new,36,run2_20260715_013153,168.94,ok,1,0
new,36,run3_20260715_090415,171.06,ok,1,0
new,37,run1_20260714_175711,9.22,ok,1,0
new,37,run2_20260715_013153,9.72,ok,1,0
new,37,run3_20260715_090415,9.52,ok,1,0
new,38,run1_20260714_175711,18.03,ok,1,0
new,38,run2_20260715_013153,19.94,ok,1,0
new,38,run3_20260715_090415,18.23,ok,1,0
new,39,run1_20260714_175711,13.93,ok,1,0
new,39,run2_20260715_013153,13.73,ok,1,0
new,39,run3_20260715_090415,13.23,ok,1,0
new,40,run1_20260714_175711,7.82,ok,1,0
new,40,run2_20260715_013153,8.12,ok,1,0
new,40,run3_20260715_090415,7.62,ok,1,0
new,41,run1_20260714_175711,7.52,ok,1,0
new,41,run2_20260715_013153,7.12,ok,1,0
new,41,run3_20260715_090415,7.62,ok,1,0
new,42,run1_20260714_175711,12.23,ok,1,0
new,42,run2_20260715_013153,12.63,ok,1,0
new,42,run3_20260715_090415,12.83,ok,1,0
new,43,run1_20260714_175711,17.54,ok,1,0
new,43,run2_20260715_013153,13.83,ok,1,0
new,43,run3_20260715_090415,13.53,ok,1,0
new,44,run1_20260714_175711,35.56,ok,1,0
new,44,run2_20260715_013153,36.16,ok,1,0
new,44,run3_20260715_090415,35.36,ok,1,0
new,45,run1_20260714_175711,36.46,ok,1,0
new,45,run2_20260715_013153,36.76,ok,1,0
new,45,run3_20260715_090415,36.16,ok,1,0
new,46,run1_20260714_175711,9.22,ok,1,0
new,46,run2_20260715_013153,9.22,ok,1,0
new,46,run3_20260715_090415,9.32,ok,1,0
new,47,run1_20260714_175711,29.15,ok,1,0
new,47,run2_20260715_013153,27.95,ok,1,0
new,47,run3_20260715_090415,29.45,ok,1,0
new,48,run1_20260714_175711,9.52,ok,1,0
new,48,run2_20260715_013153,10.32,ok,1,0
new,48,run3_20260715_090415,9.92,ok,1,0
old,1,run1_20260714_175711,4.32,ok,1,0
old,1,run2_20260715_013153,3.92,ok,1,0
old,1,run3_20260715_090415,4.02,ok,1,0
old,2,run1_20260714_175711,6.82,ok,1,0
old,2,run2_20260715_013153,6.82,ok,1,0
old,2,run3_20260715_090415,6.72,ok,1,0
old,3,run1_20260714_175711,5.92,ok,1,0
old,3,run2_20260715_013153,5.72,ok,1,0
old,3,run3_20260715_090415,6.02,ok,1,0
old,4,run1_20260714_175711,23.45,ok,1,0
old,4,run2_20260715_013153,23.65,ok,1,0
old,4,run3_20260715_090415,23.25,ok,1,0
old,5,run1_20260714_175711,11.33,ok,1,0
old,5,run2_20260715_013153,11.23,ok,1,0
old,5,run3_20260715_090415,11.93,ok,1,0
old,6,run1_20260714_175711,7.12,ok,1,0
old,6,run2_20260715_013153,6.72,ok,1,0
old,6,run3_20260715_090415,7.12,ok,1,0
old,7,run1_20260714_175711,21.24,ok,1,0
old,7,run2_20260715_013153,20.84,ok,1,0
old,7,run3_20260715_090415,20.74,ok,1,0
old,8,run1_20260714_175711,5.12,ok,1,0
old,8,run2_20260715_013153,5.12,ok,1,0
old,8,run3_20260715_090415,4.92,ok,1,0
old,9,run1_20260714_175711,10.63,ok,1,0
old,9,run2_20260715_013153,10.93,ok,1,0
old,9,run3_20260715_090415,10.63,ok,1,0
old,10,run1_20260714_175711,16.54,ok,1,0
old,10,run2_20260715_013153,16.04,ok,1,0
old,10,run3_20260715_090415,16.14,ok,1,0
old,11,run1_20260714_175711,11.83,ok,1,0
old,11,run2_20260715_013153,11.63,ok,1,0
old,11,run3_20260715_090415,11.63,ok,1,0
old,12,run1_20260714_175711,6.12,ok,1,0
old,12,run2_20260715_013153,5.72,ok,1,0
old,12,run3_20260715_090415,5.92,ok,1,0
old,13,run1_20260714_175711,12.93,ok,1,0
old,13,run2_20260715_013153,12.33,ok,1,0
old,13,run3_20260715_090415,12.33,ok,1,0
old,14,run1_20260714_175711,6.62,ok,1,0
old,14,run2_20260715_013153,5.42,ok,1,0
old,14,run3_20260715_090415,5.32,ok,1,0
old,15,run1_20260714_175711,4.92,ok,1,0
old,15,run2_20260715_013153,4.22,ok,1,0
old,15,run3_20260715_090415,4.42,ok,1,0
old,16,run1_20260714_175711,199.39,ok,1,0
old,16,run2_20260715_013153,199.58,ok,1,0
old,16,run3_20260715_090415,198.48,ok,1,0
old,17,run1_20260714_175711,4.82,ok,1,0
old,17,run2_20260715_013153,4.52,ok,1,0
old,17,run3_20260715_090415,4.72,ok,1,0
old,18,run1_20260714_175711,5.42,ok,1,0
old,18,run2_20260715_013153,5.52,ok,1,0
old,18,run3_20260715_090415,5.52,ok,1,0
old,19,run1_20260714_175711,4.62,ok,1,0
old,19,run2_20260715_013153,4.22,ok,1,0
old,19,run3_20260715_090415,4.22,ok,1,0
old,20,run1_20260714_175711,6.92,ok,1,0
old,20,run2_20260715_013153,6.32,ok,1,0
old,20,run3_20260715_090415,6.42,ok,1,0
old,21,run1_20260714_175711,7.12,ok,1,0
old,21,run2_20260715_013153,6.92,ok,1,0
old,21,run3_20260715_090415,6.82,ok,1,0
old,22,run1_20260714_175711,30.85,ok,1,0
old,22,run2_20260715_013153,31.26,ok,1,0
old,22,run3_20260715_090415,30.46,ok,1,0
old,23,run1_20260714_175711,17.03,ok,1,0
old,23,run2_20260715_013153,17.04,ok,1,0
old,23,run3_20260715_090415,17.44,ok,1,0
old,24,run1_20260714_175711,3600.00,T.O.,0,1
old,24,run2_20260715_013153,3600.00,T.O.,0,1
old,24,run3_20260715_090415,3600.00,T.O.,0,1
old,25,run1_20260714_175711,3600.00,T.O.,0,1
old,25,run2_20260715_013153,3600.00,T.O.,0,1
old,25,run3_20260715_090415,3600.00,T.O.,0,1
old,26,run1_20260714_175711,43.28,ok,1,0
old,26,run2_20260715_013153,18.34,ok,1,0
old,26,run3_20260715_090415,18.34,ok,1,0
old,27,run1_20260714_175711,13.23,ok,1,0
old,27,run2_20260715_013153,5.32,ok,1,0
old,27,run3_20260715_090415,5.32,ok,1,0
old,28,run1_20260714_175711,13.15,ok,1,0
old,28,run2_20260715_013153,7.22,ok,1,0
old,28,run3_20260715_090415,7.12,ok,1,0
old,29,run1_20260714_175711,23.85,ok,1,0
old,29,run2_20260715_013153,21.24,ok,1,0
old,29,run3_20260715_090415,19.34,ok,1,0
old,30,run1_20260714_175711,28.36,ok,1,0
old,30,run2_20260715_013153,18.04,ok,1,0
old,30,run3_20260715_090415,18.84,ok,1,0
old,31,run1_20260714_175711,15.56,ok,1,0
old,31,run2_20260715_013153,5.32,ok,1,0
old,31,run3_20260715_090415,5.02,ok,1,0
old,32,run1_20260714_175711,14.63,ok,1,0
old,32,run2_20260715_013153,7.12,ok,1,0
old,32,run3_20260715_090415,6.92,ok,1,0
old,33,run1_20260714_175711,9.23,ok,1,0
old,33,run2_20260715_013153,5.82,ok,1,0
old,33,run3_20260715_090415,6.32,ok,1,0
old,34,run1_20260714_175711,9.72,ok,1,0
old,34,run2_20260715_013153,6.32,ok,1,0
old,34,run3_20260715_090415,6.62,ok,1,0
old,35,run1_20260714_175711,30.87,ok,1,0
old,35,run2_20260715_013153,27.75,ok,1,0
old,35,run3_20260715_090415,27.75,ok,1,0
old,36,run1_20260714_175711,415.22,ok,1,0
old,36,run2_20260715_013153,408.37,ok,1,0
old,36,run3_20260715_090415,407.04,ok,1,0
old,37,run1_20260714_175711,16.34,ok,1,0
old,37,run2_20260715_013153,6.22,ok,1,0
old,37,run3_20260715_090415,6.62,ok,1,0
old,38,run1_20260714_175711,51.39,ok,1,0
old,38,run2_20260715_013153,41.67,ok,1,0
old,38,run3_20260715_090415,41.47,ok,1,0
old,39,run1_20260714_175711,25.25,ok,1,0
old,39,run2_20260715_013153,16.54,ok,1,0
old,39,run3_20260715_090415,16.34,ok,1,0
old,40,run1_20260714_175711,16.94,ok,1,0
old,40,run2_20260715_013153,12.83,ok,1,0
old,40,run3_20260715_090415,12.53,ok,1,0
old,41,run1_20260714_175711,9.53,ok,1,0
old,41,run2_20260715_013153,5.42,ok,1,0
old,41,run3_20260715_090415,5.22,ok,1,0
old,42,run1_20260714_175711,14.35,ok,1,0
old,42,run2_20260715_013153,8.72,ok,1,0
old,42,run3_20260715_090415,8.32,ok,1,0
old,43,run1_20260714_175711,3600.00,T.O.,0,1
old,43,run2_20260715_013153,3600.00,T.O.,0,1
old,43,run3_20260715_090415,3600.00,T.O.,0,1
old,44,run1_20260714_175711,3600.00,T.O.,0,1
old,44,run2_20260715_013153,3600.00,T.O.,0,1
old,44,run3_20260715_090415,3600.00,T.O.,0,1
old,45,run1_20260714_175711,3600.00,T.O.,0,1
old,45,run2_20260715_013153,3600.00,T.O.,0,1
old,45,run3_20260715_090415,3600.00,T.O.,0,1
old,46,run1_20260714_175711,7.92,ok,1,0
old,46,run2_20260715_013153,7.72,ok,1,0
old,46,run3_20260715_090415,8.43,ok,1,0
old,47,run1_20260714_175711,3600.00,T.O.,0,1
old,47,run2_20260715_013153,3600.00,T.O.,0,1
old,47,run3_20260715_090415,3600.00,T.O.,0,1
old,48,run1_20260714_175711,3600.00,T.O.,0,1
old,48,run2_20260715_013153,3600.00,T.O.,0,1
old,48,run3_20260715_090415,3600.00,T.O.,0,1


==> data/compile/summary_by_world.dat <==
world n_props n_compiled n_censored median_ok_s max_ok_s total_wall_s
new 48 48 0 9.96 169.85 2396.4
old 48 41 7 9.56 410.21 78898.3


==> data/llm_judge/scores.csv <==
book,method,metric,avg_score,n
1,new,object_correspondence,4.88,48
1,new,proof_step_coverage,4.98,48
1,new,proof_structure_fidelity,4.79,48
1,new,cited_dependency_fidelity,4.88,48
1,new,assumption_side_condition_fidelity,4.83,48
1,old,object_correspondence,4.71,48
1,old,proof_step_coverage,4.56,48
1,old,proof_structure_fidelity,4.5,48
1,old,cited_dependency_fidelity,4.79,48
1,old,assumption_side_condition_fidelity,4.71,48
2,new,object_correspondence,5.0,14
2,new,proof_step_coverage,5.0,14
2,new,proof_structure_fidelity,4.86,14
2,new,cited_dependency_fidelity,4.93,14
2,new,assumption_side_condition_fidelity,4.86,14
2,old,object_correspondence,3.86,14
2,old,proof_step_coverage,1.14,14
2,old,proof_structure_fidelity,0.79,14
2,old,cited_dependency_fidelity,0.57,14
2,old,assumption_side_condition_fidelity,4.5,14
3,new,object_correspondence,4.87,30
3,new,proof_step_coverage,4.63,30
3,new,proof_structure_fidelity,4.33,30
3,new,cited_dependency_fidelity,4.27,30
3,new,assumption_side_condition_fidelity,4.6,30


==> data/survey/by_prop_split_cells_left.dat <==
x idx local_idx value metric prop label
0 0 0 2.000 fidelity_delta book1_prop01 B1.01
1 0 0 3.000 math_transparency book1_prop01 B1.01
2 0 0 3.000 textbook book1_prop01 B1.01
3 0 0 2.500 overall book1_prop01 B1.01
0 1 1 0.800 fidelity_delta book1_prop02 B1.02
1 1 1 2.800 math_transparency book1_prop02 B1.02
2 1 1 2.800 textbook book1_prop02 B1.02
3 1 1 2.800 overall book1_prop02 B1.02
0 2 2 1.500 fidelity_delta book1_prop06 B1.06
1 2 2 1.500 math_transparency book1_prop06 B1.06
2 2 2 2.750 textbook book1_prop06 B1.06
3 2 2 1.250 overall book1_prop06 B1.06
0 3 3 1.800 fidelity_delta book1_prop07 B1.07
1 3 3 2.000 math_transparency book1_prop07 B1.07
2 3 3 2.600 textbook book1_prop07 B1.07
3 3 3 2.200 overall book1_prop07 B1.07
0 4 4 1.000 fidelity_delta book1_prop08 B1.08
1 4 4 0.200 math_transparency book1_prop08 B1.08
2 4 4 -0.800 textbook book1_prop08 B1.08
3 4 4 -1.000 overall book1_prop08 B1.08
0 5 5 1.200 fidelity_delta book1_prop09 B1.09
1 5 5 1.200 math_transparency book1_prop09 B1.09
2 5 5 2.400 textbook book1_prop09 B1.09
3 5 5 1.600 overall book1_prop09 B1.09
0 6 6 0.000 fidelity_delta book1_prop11 B1.11
1 6 6 -1.250 math_transparency book1_prop11 B1.11
2 6 6 -0.250 textbook book1_prop11 B1.11
3 6 6 -1.250 overall book1_prop11 B1.11
0 7 7 0.667 fidelity_delta book1_prop12 B1.12
1 7 7 0.667 math_transparency book1_prop12 B1.12
2 7 7 1.167 textbook book1_prop12 B1.12
3 7 7 0.833 overall book1_prop12 B1.12
0 8 8 1.667 fidelity_delta book1_prop13 B1.13
1 8 8 1.000 math_transparency book1_prop13 B1.13
2 8 8 1.333 textbook book1_prop13 B1.13
3 8 8 1.167 overall book1_prop13 B1.13
0 9 9 1.600 fidelity_delta book1_prop14 B1.14
1 9 9 1.200 math_transparency book1_prop14 B1.14
2 9 9 2.000 textbook book1_prop14 B1.14
3 9 9 1.000 overall book1_prop14 B1.14
0 10 10 0.333 fidelity_delta book1_prop15 B1.15
1 10 10 0.000 math_transparency book1_prop15 B1.15
2 10 10 1.333 textbook book1_prop15 B1.15
3 10 10 -0.333 overall book1_prop15 B1.15
0 11 11 0.750 fidelity_delta book1_prop16 B1.16
1 11 11 0.750 math_transparency book1_prop16 B1.16
2 11 11 0.750 textbook book1_prop16 B1.16
3 11 11 1.000 overall book1_prop16 B1.16
0 12 12 1.333 fidelity_delta book1_prop17 B1.17
1 12 12 1.333 math_transparency book1_prop17 B1.17
2 12 12 2.000 textbook book1_prop17 B1.17
3 12 12 1.167 overall book1_prop17 B1.17
0 13 13 0.800 fidelity_delta book1_prop20 B1.20
1 13 13 1.000 math_transparency book1_prop20 B1.20
2 13 13 2.400 textbook book1_prop20 B1.20
3 13 13 2.600 overall book1_prop20 B1.20
0 14 14 -0.250 fidelity_delta book1_prop23 B1.23
1 14 14 -0.250 math_transparency book1_prop23 B1.23
2 14 14 0.000 textbook book1_prop23 B1.23
3 14 14 -0.250 overall book1_prop23 B1.23


==> data/survey/by_prop_split_cells_right.dat <==
x idx local_idx value metric prop label
0 15 0 0.000 fidelity_delta book1_prop25 B1.25
1 15 0 2.000 math_transparency book1_prop25 B1.25
2 15 0 0.500 textbook book1_prop25 B1.25
3 15 0 -1.500 overall book1_prop25 B1.25
0 16 1 1.333 fidelity_delta book1_prop27 B1.27
1 16 1 0.000 math_transparency book1_prop27 B1.27
2 16 1 0.667 textbook book1_prop27 B1.27
3 16 1 0.000 overall book1_prop27 B1.27
0 17 2 0.800 fidelity_delta book1_prop28 B1.28
1 17 2 1.200 math_transparency book1_prop28 B1.28
2 17 2 1.000 textbook book1_prop28 B1.28
3 17 2 1.200 overall book1_prop28 B1.28
0 18 3 0.000 fidelity_delta book1_prop30 B1.30
1 18 3 0.000 math_transparency book1_prop30 B1.30
2 18 3 -0.143 textbook book1_prop30 B1.30
3 18 3 -0.286 overall book1_prop30 B1.30
0 19 4 0.600 fidelity_delta book1_prop32 B1.32
1 19 4 0.800 math_transparency book1_prop32 B1.32
2 19 4 1.200 textbook book1_prop32 B1.32
3 19 4 0.400 overall book1_prop32 B1.32
0 20 5 0.333 fidelity_delta book1_prop33 B1.33
1 20 5 1.333 math_transparency book1_prop33 B1.33
2 20 5 1.667 textbook book1_prop33 B1.33
3 20 5 1.333 overall book1_prop33 B1.33
0 21 6 0.667 fidelity_delta book1_prop35 B1.35
1 21 6 2.667 math_transparency book1_prop35 B1.35
2 21 6 1.667 textbook book1_prop35 B1.35
3 21 6 2.333 overall book1_prop35 B1.35
0 22 7 1.000 fidelity_delta book1_prop36 B1.36
1 22 7 1.500 math_transparency book1_prop36 B1.36
2 22 7 1.500 textbook book1_prop36 B1.36
3 22 7 0.500 overall book1_prop36 B1.36
0 23 8 0.600 fidelity_delta book1_prop37 B1.37
1 23 8 0.200 math_transparency book1_prop37 B1.37
2 23 8 0.200 textbook book1_prop37 B1.37
3 23 8 0.000 overall book1_prop37 B1.37
0 24 9 0.600 fidelity_delta book1_prop38 B1.38
1 24 9 -0.200 math_transparency book1_prop38 B1.38
2 24 9 1.000 textbook book1_prop38 B1.38
3 24 9 0.200 overall book1_prop38 B1.38
0 25 10 1.500 fidelity_delta book1_prop39 B1.39
1 25 10 1.000 math_transparency book1_prop39 B1.39
2 25 10 1.500 textbook book1_prop39 B1.39
3 25 10 1.000 overall book1_prop39 B1.39
0 26 11 0.000 fidelity_delta book1_prop40 B1.40
1 26 11 0.333 math_transparency book1_prop40 B1.40
2 26 11 1.667 textbook book1_prop40 B1.40
3 26 11 1.333 overall book1_prop40 B1.40
0 27 12 0.750 fidelity_delta book1_prop42 B1.42
1 27 12 2.000 math_transparency book1_prop42 B1.42
2 27 12 2.000 textbook book1_prop42 B1.42
3 27 12 1.750 overall book1_prop42 B1.42
0 28 13 1.250 fidelity_delta book1_prop43 B1.43
1 28 13 1.750 math_transparency book1_prop43 B1.43
2 28 13 1.750 textbook book1_prop43 B1.43
3 28 13 1.750 overall book1_prop43 B1.43
0 29 14 0.000 fidelity_delta book1_prop46 B1.46
1 29 14 -0.667 math_transparency book1_prop46 B1.46
2 29 14 2.000 textbook book1_prop46 B1.46
3 29 14 -0.333 overall book1_prop46 B1.46


==> data/survey/overview_fidelity.dat <==
x method label mean se n
0 leaneuclid LeanEuclid 3.677 0.099 127
1 new_method Ours 4.520 0.065 127


==> data/survey/overview_preferences.dat <==
y question label lean tie ours leanpct tiepct ourspct n mean
0 transparency_readability MathTransp 39 8 80 30.709 6.299 62.992 127 0.913
1 textbook_representation Textbook 22 12 93 17.323 9.449 73.228 127 1.346
2 overall_preference Overall 37 11 79 29.134 8.661 62.205 127 0.858

